The sizes of bright Lyman-break galaxies at $z\simeq3-5$ with JWST PRIMER

We use data from the JWST Public Release IMaging for Extragalactic Research (PRIMER) survey to measure the size scaling relations of 1668 rest-frame UV-bright Lyman-break galaxies (LBGs) at $z=3-5$ with stellar masses $\mathrm{log}_{10}(M_{\star}/M_{\odot}) > 9$. The sample was selected from seeing-dominated ground-based data, presenting an unbiased sampling of the morphology and size distributions of luminous sources. We fit S\'ersic profiles to eight NIRCam bands and also measure a non-parametric half-light radius. We find that the size distributions with both measurements are well-fit by a log-normal distribution at all redshifts, consistent with disk formation models where size is governed by host dark-matter halo angular momentum. We find a size-redshift evolution of $R_{e} = 3.51(1+z)^{-0.60\pm0.22}$ kpc, in agreement with JWST studies. When considering the typical (modal) size over $z=3-5$, we find little evolution with bright LBGs remaining compact at $R_{e}\simeq0.7-0.9$ kpc. Simultaneously, we find evidence for a build-up of large ($R_{e} > 2$ kpc) galaxies by $z=3$. We find some evidence for a negatively sloped size-mass relation at $z=5$ when S\'ersic profiles are used to fit the data in F200W. The intrinsic scatter in our size-mass relations increases at higher redshifts. Additionally, measurements probing the rest-UV (F200W) show larger intrinsic scatter than those probing the rest-optical (F356W). Finally, we leverage rest-UV and rest-optical photometry to show that disky galaxies are well established by $z=5$, but are beginning to undergo dissipative processes, such as mergers, by $z=3$. The agreement of our size-mass and size-luminosity relations with simulations provides tentative evidence for centrally concentrated star formation at high-redshift.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
